Rethinking Generic Object Tracking Toward Human-Level Perceptual Intelligence

At the heart of human visual perception lies the ability to maintain a continuous and coherent understanding of the external world. By integrating observations with accumulated experience, the human visual system can continuously adapt to variations in both the target and its surrounding environment, while preserving robust visual continuity as scene dynamics evolve. Human vision can therefore integrate prior knowledge, spatial geometry, and semantic context to understand complex scenes and their changes. As a core problem in computer vision, visual object tracking aims to bring machine perception closer to human visual perception. These capabilities are central to the task of Generic Object Tracking (GOT). In this task, a visual tracker is initialized only with the bounding box of an arbitrarily specified target in the first frame, and must continuously localize the target in subsequent dynamic visual streams. However, future events, observations, and real-world variations are inherently unpredictable; therefore, the model's generalization and online adaptation capabilities remain bottlenecks. Tracking reliability can deteriorate when the target undergoes severe deformation, is affected by complex distractors, encounters significant environmental changes, or belongs to a category unseen during training. This dissertation aims to narrow the gap between machine visual tracking systems and human visual perception by proposing a series of methods that systematically enhance the target discrimination, robust adaptation, and geometric reasoning capabilities of tracking models.

==> ARXIV_UPLOAD_NOTE.txt <==
Upload this zip as the arXiv source package.
Compiler: xelatex.
This package removes generated auxiliary files that can make arXiv run biber incorrectly.
The front matter is English-only, and the watermark is placed at the physical page center using the LaTeX shipout/background hook.


==> Infos/HOWTOnomenclature.txt <==
HOW TO CREATE A NOMENCLATURE 


1. In the Headers with the other \usepackage{package_name} commands. 
Need to insert : 

> \usepackage{nomencl} // load the nomenclature package				
> \makenomenclature  // tell the compiler that we will have some nomenclature to index							


2. After \begin{document} : 
place : 
> printnomenclature // place whereever you want the nomenclature to be displayed

3. After \begin{document}, anywhere you use a symbol for the first time. 
Add a line : 
> \nomenclature{$xx$}{Definition of xx}

It actually  does not really matter exactly where you add this line. 
The final nomenclature list will display the symbols. 
 
If you prefer you could even write all the "\nomenclature" commands in one separated *.tex file 
and simply insert it with \input{nomenclature.tex}.

It is probably more convenient to just add nomenclature lines while writing equations especially if you have a lot of symbols. 

4.In order to effectively display the nomenclature we need an extra command to create correct compiler files that 
will index all your "\nomenclature" where you put "printnomenclature" 

4.1 : Compile your document as usual , typically PdFLatex -> View PDF, the default one

4.2 : Open a console Terminal and go to your folder where the main.tex file is 
      For example in Windows you can open the folder and type "cmd" in the bar adress

4.3 : Now you have to manually build the nomenclature with the following command to execute in the terminal you just opened : 
 
> makeindex main.nlo -s nomencl.ist -o main.nls

Of course if you decided to rename your top source file main.tex to somethingelse.tex .. do not be an idiot 
and change the command to : 

> makeindex somethingelse.nlo -s nomencl.ist -o somethingelse.nls

The step 4.3 should display some logs in the terminal like : 
"scanning input file main.nlo ..."
"Sorting entries ... "
"Generating output file main.nls ..."
"Output written in main.nls .."
"Transcript written in main.lig .." 

4.4 : Recompile just like step 4.1 

Now your nomenclature should be displayed and updated. 

If you add more \nomenclature{$new$}{new stuff}, it will really be displayed 
and the final Nomenclature updated ONLY IF you do steps 4.1, 4.2 and 4.3 

You do not necessarily have to do 4.1-4.3 everytime you add a new \nomenclature{} .. 
you can leave it for later and do the steps 4.1-4.3 from time to time to update it. 

You will notice that everytime you do PdFLatex->View PDF, even if you added a new \nomenclature{}, the 
Nomenclature is still the same as the one you last compiled with 4.1-4.3

The order of which symbols appear depends on ASCII codes of symbols, no idea how to fix their appearance order.


***Summary*** 

PdFLatex -> View PDF = compile with previous nomenclature compiled and show the result

+ >makeindex main.nlo -s nomencl.ist -o main.nls **in the terminal** = update the nomenclature with the last compiled files 
+ PdFLatex -> View PDF = recompile the whole thing and display the result with updated nomenclature 


